Consistent DAG Selection for Bayesian Causal Discovery under Model Misspecification

In linear causal models, non-Gaussian errors can reveal edge directions that conditional independencies alone leave unresolved. Which directions are identifiable depends on which nodes have non-Gaussian errors, and these nodes are usually unknown. We introduce LEWIS, a Bayesian method for learning directed acyclic graphs from observational data that uses a Laplace working likelihood at every node. The errors may be Gaussian or Gaussian scale mixtures, and LEWIS needs neither their mixing distributions nor the identities of the non-Gaussian nodes. Under faithfulness where needed, we show that the sparsest graphs minimizing the expected negative log-likelihood form exactly the distribution equivalence class of the generating graph. This class reduces to the Markov equivalence class when all errors are Gaussian and to the generating graph when all errors are non-Gaussian. For a fixed number of nodes, we give conditions under which a prior penalizing additional edges yields posterior concentration on this class as the sample size grows. In a comprehensive simulation study, LEWIS led to lower mean structural Hamming distance to the graph representing the true class than each of eight competing methods in most settings. Analyses of prostate and liver cancer gene-expression data show how posterior summaries reveal uncertainty about individual edge directions.

==> _config.yml <==
title: Author support for IMS journal AOS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman
